Regularity of two-phase free boundary minimizers in periodic media

We study the regularity of minimizers of a two-phase energy functional in periodic media. Our main result is a large scale Lipschitz estimate. We also establish improvement-of-flatness for non-degenerate minimizers, which is a key ingredient in the proof of the Lipschitz estimate. As a consequence, we obtain a Liouville property for entire non-degenerate minimizers.

==> figures/points1.tikz <==
\draw (-1.50000, 1.50000) -- (-1.46970, 1.43370) -- (-1.43939, 1.36814) -- (-1.40909, 1.30331) -- (-1.37879, 1.23921) -- (-1.34848, 1.17585) -- (-1.31818, 1.11322) -- (-1.28788, 1.05133) -- (-1.25758, 0.99017) -- (-1.22727, 0.92975) -- (-1.19697, 0.87006) -- (-1.16667, 0.81111) -- (-1.13636, 0.75289) -- (-1.10606, 0.69541) -- (-1.07576, 0.63866) -- (-1.04545, 0.58264) -- (-1.01515, 0.52736) -- (-0.98485, 0.47282) -- (-0.95455, 0.41901) -- (-0.92424, 0.36593) -- (-0.89394, 0.31359) -- (-0.86364, 0.26198) -- (-0.83333, 0.21111) -- (-0.80303, 0.16097) -- (-0.77273, 0.11157) -- (-0.74242, 0.06290) -- (-0.71212, 0.01497) -- (-0.68182, -0.01209) -- (-0.65152, -0.02951) -- (-0.62121, -0.04666) -- (-0.59091, -0.06353) -- (-0.56061, -0.08013) -- (-0.53030, -0.09645) -- (-0.50000, -0.11250) -- (-0.46970, -0.12827) -- (-0.43939, -0.14377) -- (-0.40909, -0.15899) -- (-0.37879, -0.17393) -- (-0.34848, -0.18860) -- (-0.31818, -0.20300) -- (-0.28788, -0.21711) -- (-0.25758, -0.23096) -- (-0.22727, -0.24452) -- (-0.19697, -0.25782) -- (-0.16667, -0.27083) -- (-0.13636, -0.28357) -- (-0.10606, -0.29604) -- (-0.07576, -0.30823) -- (-0.04545, -0.32014) -- (-0.01515, -0.33178) -- (0.01515, -0.34315) -- (0.04545, -0.35424) -- (0.07576, -0.36505) -- (0.10606, -0.37559) -- (0.13636, -0.38585) -- (0.16667, -0.39583) -- (0.19697, -0.40554) -- (0.22727, -0.41498) -- (0.25758, -0.42414) -- (0.28788, -0.43302) -- (0.31818, -0.44163) -- (0.34848, -0.44997) -- (0.37879, -0.45802) -- (0.40909, -0.46581) -- (0.43939, -0.47331) -- (0.46970, -0.48054) -- (0.50000, -0.48750) -- (0.53030, -0.49418) -- (0.56061, -0.50059) -- (0.59091, -0.50671) -- (0.62121, -0.51257) -- (0.65152, -0.51815) -- (0.68182, -0.52345) -- (0.71212, -0.52848) -- (0.74242, -0.53323) -- (0.77273, -0.53771) -- (0.80303, -0.54191) -- (0.83333, -0.54583) -- (0.86364, -0.54948) -- (0.89394, -0.55286) -- (0.92424, -0.55596) -- (0.95455, -0.55878) -- (0.98485, -0.56133) -- (1.01515, -0.56360) -- (1.04545, -0.56560) -- (1.07576, -0.56732) -- (1.10606, -0.56877) -- (1.13636, -0.56994) -- (1.16667, -0.57083) -- (1.19697, -0.57145) -- (1.22727, -0.57180) -- (1.25758, -0.57187) -- (1.28788, -0.57166) -- (1.31818, -0.57118) -- (1.34848, -0.57042) -- (1.37879, -0.56939) -- (1.40909, -0.56808) -- (1.43939, -0.56649) -- (1.46970, -0.56463) -- (1.50000, -0.56250) ;
\def\z{-0.70256};


==> figures/points2.tikz <==
\draw (-1.50000, 1.50000) -- (-1.48485, 1.46676) -- (-1.46970, 1.43370) -- (-1.45455, 1.40083) -- (-1.43939, 1.36814) -- (-1.42424, 1.33563) -- (-1.40909, 1.30331) -- (-1.39394, 1.27117) -- (-1.37879, 1.23921) -- (-1.36364, 1.20744) -- (-1.34848, 1.17585) -- (-1.33333, 1.14444) -- (-1.31818, 1.11322) -- (-1.30303, 1.08219) -- (-1.28788, 1.05133) -- (-1.27273, 1.02066) -- (-1.25758, 0.99017) -- (-1.24242, 0.95987) -- (-1.22727, 0.92975) -- (-1.21212, 0.89982) -- (-1.19697, 0.87006) -- (-1.18182, 0.84050) -- (-1.16667, 0.81111) -- (-1.15152, 0.78191) -- (-1.13636, 0.75289) -- (-1.12121, 0.72406) -- (-1.10606, 0.69541) -- (-1.09091, 0.66694) -- (-1.07576, 0.63866) -- (-1.06061, 0.61056) -- (-1.04545, 0.58264) -- (-1.03030, 0.55491) -- (-1.01515, 0.52736) -- (-1.00000, 0.50000) -- (-0.98485, 0.47282) -- (-0.96970, 0.44582) -- (-0.95455, 0.41901) -- (-0.93939, 0.39238) -- (-0.92424, 0.36593) -- (-0.90909, 0.33967) -- (-0.89394, 0.31359) -- (-0.87879, 0.28770) -- (-0.86364, 0.26198) -- (-0.84848, 0.23646) -- (-0.83333, 0.21111) -- (-0.81818, 0.18595) -- (-0.80303, 0.16097) -- (-0.78788, 0.13618) -- (-0.77273, 0.11157) -- (-0.75758, 0.08714) -- (-0.74242, 0.06290) -- (-0.72727, 0.03884) -- (-0.71212, 0.01497) -- (-0.69697, -0.00872) -- (-0.68182, -0.03223) -- (-0.66667, -0.05556) -- (-0.65152, -0.07870) -- (-0.63636, -0.10165) -- (-0.62121, -0.12443) -- (-0.60606, -0.14702) -- (-0.59091, -0.16942) -- (-0.57576, -0.19164) -- (-0.56061, -0.21368) -- (-0.54545, -0.23554) -- (-0.53030, -0.25721) -- (-0.51515, -0.27870) -- (-0.50000, -0.30000) -- (-0.48485, -0.32112) -- (-0.46970, -0.34206) -- (-0.45455, -0.36281) -- (-0.43939, -0.38338) -- (-0.42424, -0.40376) -- (-0.40909, -0.42397) -- (-0.39394, -0.44399) -- (-0.37879, -0.46382) -- (-0.36364, -0.48347) -- (-0.34848, -0.50294) -- (-0.33333, -0.52222) -- (-0.31818, -0.54132) -- (-0.30303, -0.56024) -- (-0.28788, -0.57897) -- (-0.27273, -0.59752) -- (-0.25758, -0.61589) -- (-0.24242, -0.63407) -- (-0.22727, -0.65207) -- (-0.21212, -0.66988) -- (-0.19697, -0.68751) -- (-0.18182, -0.70496) -- (-0.16667, -0.72222) -- (-0.15152, -0.73930) -- (-0.13636, -0.75620) -- (-0.12121, -0.77291) -- (-0.10606, -0.78944) -- (-0.09091, -0.80579) -- (-0.07576, -0.82195) -- (-0.06061, -0.83792) -- (-0.04545, -0.85372) -- (-0.03030, -0.86933) -- (-0.01515, -0.88476) -- (0.00000, -0.90000) ;


==> figures/points3.tikz <==
\draw (-0.68182, -0.01209) -- (-0.65152, -0.02951) -- (-0.62121, -0.04666) -- (-0.59091, -0.06353) -- (-0.56061, -0.08013) -- (-0.53030, -0.09645) -- (-0.50000, -0.11250) -- (-0.46970, -0.12827) -- (-0.43939, -0.14377) -- (-0.40909, -0.15899) -- (-0.37879, -0.17393) -- (-0.34848, -0.18860) -- (-0.31818, -0.20300) -- (-0.28788, -0.21711) -- (-0.25758, -0.23096) -- (-0.22727, -0.24452) -- (-0.19697, -0.25782) -- (-0.16667, -0.27083) -- (-0.13636, -0.28357) -- (-0.10606, -0.29604) -- (-0.07576, -0.30823) -- (-0.04545, -0.32014) -- (-0.01515, -0.33178) -- (0.01515, -0.34315) -- (0.04545, -0.35424) -- (0.07576, -0.36505) -- (0.10606, -0.37559) -- (0.13636, -0.38585) -- (0.16667, -0.39583) -- (0.19697, -0.40554) -- (0.22727, -0.41498) -- (0.25758, -0.42414) -- (0.28788, -0.43302) -- (0.31818, -0.44163) -- (0.34848, -0.44997) -- (0.37879, -0.45802) -- (0.40909, -0.46581) -- (0.43939, -0.47331) -- (0.46970, -0.48054) -- (0.50000, -0.48750) -- (0.53030, -0.49418) -- (0.56061, -0.50059) -- (0.59091, -0.50671) -- (0.62121, -0.51257) -- (0.65152, -0.51815) -- (0.68182, -0.52345) -- (0.71212, -0.52848) -- (0.74242, -0.53323) -- (0.77273, -0.53771) -- (0.80303, -0.54191) -- (0.83333, -0.54583) -- (0.86364, -0.54948) -- (0.89394, -0.55286) -- (0.92424, -0.55596) -- (0.95455, -0.55878) -- (0.98485, -0.56133) -- (1.01515, -0.56360) -- (1.04545, -0.56560) -- (1.07576, -0.56732) -- (1.10606, -0.56877) -- (1.13636, -0.56994) -- (1.16667, -0.57083) -- (1.19697, -0.57145) -- (1.22727, -0.57180) -- (1.25758, -0.57187) -- (1.28788, -0.57166) -- (1.31818, -0.57118) -- (1.34848, -0.57042) -- (1.37879, -0.56939) -- (1.40909, -0.56808) -- (1.43939, -0.56649) -- (1.46970, -0.56463) -- (1.50000, -0.56250) ;
\def\z{-0.70256};
